End-to-end Quantum Secured Inter-Domain 5G Service Orchestration Over Dynamically Switched Flex-Grid Optical Networks Enabled by a q-ROADM

Dynamic and flexible optical networking enabled by NFV and SDN are the key technology enablers for supporting the dynamicity and bandwidth requirements of emerging 5G network services. To achieve the objective of 5G, Network Services (NSes) must be often deployed transparently over multiple administrative and technological domains. Such case often presents security risks since a typical NS may comprise a chain of network functions, each executed in different remote locations, and tampering within the network infrastructure may compromise their communication. To avoid such threats, QKD has been identified and proposed as a future-proof method immune to any algorithmic cryptanalysis based on quantum-physics mechanisms. The maturity of QKD has enabled the R&D of quantum networks coexisting with optical networks using telecom equipment. This makes the QKD a suitable candidate for the security of distributed and virtualised network services. In this paper, for the first time, we propose a dynamic quantum-secured optical network for supporting network services that are dynamically created by chaining VNF over multiple network domains. This work includes a new quantum-ROADM, extensions to SDN-enabled optical control plane, and extensions to NFV orchestration to achieve quantum-aware, on-demand chaining of VNFs. The experimental results verify the capability of routing quantum and classical data channels both individually and dynamically over shared fibre links. Moreover, quantum secured chaining of VNFs in 5G networks is experimentally demonstrated via interconnecting four autonomous 5G islands simultaneously through the q-ROADM with eight optical channels using the 5GUK Exchange orchestration platform. The experimental scenarios and results confirm the benefit of the proposed data plane architecture and control/management plane framework.

==> intro_bak.txt <==
% Having mature techniques at the radio access, fronthaul and backhaul  networks, the evolving 5G architecture needs to  focus on developing solutions for managing disaggregation and cloudification of network functions and guarantee security of end-to-end 5G network services \cite{akyildiz2015softair, wubben2014benefits}. Managing disaggregation and cloudification at large scale is fundamental to future 5G service offering, as it enables new types of 5G services including cross-domain network slicing and advanced neutral hosting scenarios, therefore delivering the true value promised by 5G \cite{li2017network} \cite{rost2014cloud}.

Telecommunication infrastructures typically consist of multiple technologies spanning across access to core networks. With 5G coming into the foray, the list has been constantly growing with technologies like mobile edge computing (MEC) and Internet of Things \cite{bouet2018mobile}. 5G networks are expected to be the driving force behind the verticals like smart cities, digital health and manufacturing enabled by meeting the stringent KPI requirements in terms of latency, bandwidth, massive connectivity etc. Dynamic and fast deployment of network services using technologies like SDN and NFV have allowed telecom operators and service providers to meet such strict KPIs. Organizations like European Telecommunications Standards Institute (ETSI), Metro Ethernet Forum (MEF), Open Network Foundation (ONF) and etc. have driven the development of systems like NFV Orchestrators (NFVO). It allows service providers to create and deploy the network services on the commodity hardware as Virtual Network Functions (VNFs), reducing the CAPEX and OPEX as well as making the system more fault tolerant and dynamic.

However, one of the major objective of 5G is to achieve the end-to-end connectivity over heterogeneous network segments \cite{ngmn}\cite{5gppp} which most of the current NFVO does not support. With edge and cloud systems working coordinately, the NFVO systems have been designed towards creating a seamless interconnection in a single domain\cite{osmWIM}. As discussed in \cite{OrchSurvey}, there has been recent work done in the field of multi-domain orchestration allowing service providers to create end-to-end network services irrespective of the underlying network administrative domains. Such systems abstracts the distribution and disaggregation of resources across multiple network domains for the end-users. As discussed in \cite{osmWIM}, optical networks play an important role in connecting these services while achieving the desired KPIs. However, end-to-end security still remains a concern and could prevent its full operation. For instance, authors in~\cite{yang2017survey} describe different security threats over MECs considering Internet-of-Things (IoT) devices. Security and privacy attacks are illustrated as well in \cite{ni2017securing} over fog computing architectures in which off-the-shelf solutions are proposed to eliminate these threats.

Recently, quantum cryptography is being considered as the technology for end-to-end security since the quantum-grade encryption mechanism proves to be information theoretical secure as the ultimate technology to strengthen the physical layer communication security~\cite{pirandola2019advances}. Worldwide demonstrations confirm the practicality of quantum encryption including different testbeds in Vienna, Tokyo, Battelle, Cambridge, Florence and China (Beijing-Shanghai) \cite{peev2009secoqc,sasaki2011field,walenta2015towards,bacco2019field,wonfor2017high,mao2018integrating}. Moreover, the coexistence of quantum and classical channels prove the feasibility of quantum encryption together with standard telecommunication channels without the need of surplus optical fibre for point-to-point transmission \cite{eriksson2019wavelength, patel2014quantum}. 


From the networking point of view, approaches integrating QKD and Software Defined Networking (SDN) have been reported in \cite{aguado2016quantum, aguado2017secure,zhao2018resource,hugues2019monitoring}. From these research work, it has proved that SDN is beneficial for QKD enabled optical networks to optimise the performance of the QKD links after applying a customised network configuration. For instance, it is demonstrated~\cite{hugues2019monitoring} that real-time monitoring of quantum parameters provides information to the SDN controller to secure lightpaths in the optical network with flexible optical paths configuration to ensure the uninterrupted distribution of quantum keys in case of physical layer attacks. Furthermore, the use of QKD for Network Function Virtualisation (NFV) has also been studied and several demonstrations verify the application of quantum encryption to secure virtual network functions \cite{aguado2017secure, aguado2018virtual}.      


Based on these advances on QKD technologies and field trials, and their combination with SDN and VNF, industries are proposing modifications to 5G standards \alert{any reference?}, (e.g. ITU standard), and field trials are foreseen in the short term. As a result, quantum key distribution can be used to secure interconnections of distributed virtual network functions within 5G framework.



In this paper, we address the problem by experimentally demonstrate a quantum-secured multi-domain 5G network using an orchestrator, the 5GUK Exchange, for end-to-end service composition with the following novel features: \begin{enumerate*}[label=\arabic*), ref=\arabic*]
\item On-demand composition of Virtual Network Services (VNS) by chaining distributed VNFs hosted in data centers belonging to different 5G network domains;
\item Utilizing QKD for quantum-securing the VNSs via a quantum meshed network enabled by a novel 4 degree quantum switched flex-grid q-ROADM; and
\item On-demand optimization of the service quality of VNSs (bandwidth and connectivity) by dynamically adjusting the optical parameters such as modulation format and power.
\end{enumerate*}. We extend our previous work in \cite{nejabati2019first} by providing detailed description, implementation and more results of the proposed network architecture, both in data plane side and control/management plane side. The experimental results validate the value of the proposed scheme. The rest of the paper is organized as follows: Section \ref{sec:scenarios} describe the motivation, the concept and the scenarios of the proposed multi-domain secured network service orchestration. Section \ref{sec:q-roadm} describes the architecture of the proposed q-ROADM to allow quantum channel and data channel switching. Section \ref{sec:Island_connectivity} explains the experimental testbed physical connectivity and setup. Section \ref{Sec:5GExArch} covers the description of control plane and management plane of the physical experimental testbed. Section \ref{sec:results} reveals the data plane results and control/management results from the experiement and section \ref{sec:conclusion} concludes the paper.
